CNN-based Lidar Point Cloud De-Noising in Adverse Weather

Lidar sensors are frequently used in environment perception for autonomous vehicles and mobile robotics to complement camera, radar, and ultrasonic sensors. Adverse weather conditions are significantly impacting the performance of lidar-based scene understanding by causing undesired measurement points that in turn effect missing detections and false positives. In heavy rain or dense fog, water drops could be misinterpreted as objects in front of the vehicle which brings a mobile robot to a full stop. In this paper, we present the first CNN-based approach to understand and filter out such adverse weather effects in point cloud data. Using a large data set obtained in controlled weather environments, we demonstrate a significant performance improvement of our method over state-of-the-art involving geometric filtering. Data is available at https://github.com/rheinzler/PointCloudDeNoising.

==> csv/resubmit_03/test_exp02_metrics_all.csv <==
;clear;fog;rain;mean
exp01-LiLaNet-ckp-20000;0.8271552434804528;0.7957253153150665;0.8816375511861431;0.8348393699938873
exp01-RangeNet21-ckp-15000;0.8312559217896928;0.7722380630390979;0.8384657196225864;0.8139865681504591
exp01-RangeNet21-v2-ckp-15000;0.7152854566383224;0.7140305931983778;0.8612740084885109;0.763530019441737
exp01-RangeNet53-v2-ckp-20000;0.7472716540866822;0.7732148323123091;0.9122448860875604;0.8109104574955172
exp01-WeatherNet-ckp-85000;0.9165245265339602;0.8639562560866891;0.8928547194823382;0.8911118340343291
exp01-WeatherNet-v2-ckp-15000;0.8241957482266299;0.7802055936907227;0.8601176228440888;0.8215063215871471
exp01-WeatherNet-v2-ckp-20000;0.8331652452035748;0.7892385654835212;0.8577474806234167;0.8267170971035043
exp01-WeatherNet-v3-ckp-10000;0.8087049167070928;0.7755449095956818;0.8506921708020834;0.8116473323682859
exp01-WeatherNet-v3-ckp-15000;0.8063166262014658;0.7786136095452759;0.8561554039151841;0.8136952132206421
exp02-LiLaNet-ckp-10000;0.9159914657646056;0.8496290274116262;0.8862001085827979;0.8839402005863431
exp02-LiLaNet-v2-ckp-20000;0.9234427721622204;0.8630381522341428;0.8924733839474329;0.8929847694479319
exp02-RangeNet21-v2-ckp-25000;0.8360446475121069;0.7691617357520741;0.8523723144180111;0.8191928992273975
exp02-RangeNet21-v2-ckp-30000;0.8671006577184516;0.8089526807224887;0.8701440709068876;0.8487324697826093
exp02-RangeNet53-v2-ckp-40000;0.8594178330928934;0.8392192391146751;0.9361399484644071;0.8782590068906585
exp02-RangeNet53-v2-ckp-45000;0.8775458673430078;0.864647473059198;0.9423325836328992;0.8948419746783682
exp02-WeatherNet-v2-ckp-10000;0.9089364580971176;0.8514881453710714;0.8883641856339705;0.8829295963673864
exp03-LiLaNet-ckp-95000;0.9384978603857016;0.8874243781243696;0.9081934996637848;0.9113719127246186
exp03-RangeNet21-v2-ckp-20000;0.8509981843036465;0.7994179029889951;0.8535262747999041;0.8346474540308485
exp03-RangeNet53-v2-ckp-45000;0.8649613029576866;0.8718621595770051;0.943568036605584;0.8934638330467587
exp03-RangeNet53-v2-ckp-90000;0.8908832423254404;0.9058264589928682;0.9465792145923628;0.9144296386368904
exp03-WeatherNet-ckp-50000;0.9335289332620782;0.8881099353826833;0.9091873539626076;0.9102754075357898
exp03-WeatherNet-v2-6e4-ckp-75000;0.9071069494563632;0.8453733946595482;0.8816192331546197;0.8780331924235103
exp03-WeatherNet-v2-ckp-50000;0.928726800502634;0.8616394432579434;0.8841938977827137;0.8915200471810971


==> csv/resubmit_03/test_exp02_metrics_paper_selection.csv <==
;clear;fog;rain;mean
exp01-LiLaNet-ckp-20000;0.8271552434804528;0.7957253153150665;0.8816375511861431;0.8348393699938873
exp01-RangeNet21-v2-ckp-15000;0.7152854566383224;0.7140305931983778;0.8612740084885109;0.763530019441737
exp01-RangeNet53-v2-ckp-20000;0.7472716540866822;0.7732148323123091;0.9122448860875604;0.8109104574955172
exp01-WeatherNet-ckp-85000;0.9165245265339602;0.8639562560866891;0.8928547194823382;0.8911118340343291
exp02-LiLaNet-ckp-10000;0.9159914657646056;0.8496290274116262;0.8862001085827979;0.8839402005863431
exp02-RangeNet21-v2-ckp-30000;0.8671006577184516;0.8089526807224887;0.8701440709068876;0.8487324697826093
exp02-RangeNet53-v2-ckp-45000;0.8775458673430078;0.864647473059198;0.9423325836328992;0.8948419746783682
exp02-WeatherNet-v2-ckp-10000;0.9089364580971176;0.8514881453710714;0.8883641856339705;0.8829295963673864
exp03-LiLaNet-ckp-95000;0.9384978603857016;0.8874243781243696;0.9081934996637848;0.9113719127246186
exp03-RangeNet21-v2-ckp-20000;0.8509981843036465;0.7994179029889951;0.8535262747999041;0.8346474540308485
exp03-RangeNet53-v2-ckp-45000;0.8649613029576866;0.8718621595770051;0.943568036605584;0.8934638330467587
exp03-WeatherNet-ckp-50000;0.9335289332620782;0.8881099353826833;0.9091873539626076;0.9102754075357898


==> img/dataset/distribution_weather_rain_fog_clear_sprinkles_v6_0_balanced_reduced_distribution.csv <==
filename;fog;fogperc;rain;rainperc;clear;clearperc;sprinkles;sprinkles_perc
train;100000;25.00;100000;25.00;100000;25.00;100000;25.00
val;22500;25.00;22500;25.00;22500;25.00;22500;25.00
test;100000;25.00;100000;25.00;100000;25.00;100000;25.00


==> img/dataset/distribution_weather_rain_fog_clear_sprinkles_v6_0_mult_class_distribution.csv <==
filename;fog;fogperc;rain;rainperc;clear;clearperc;sprinkles;sprinkles_perc
train;46704;9.13;55692;10.88;65496;12.80;343926;67.20
val;22607;24.68;29840;32.57;11616;12.68;27552;30.07
test;26372;22.75;24432;21.07;10088;8.70;55054;47.48

